Nowcasting Influenza Incidence with CDC Web Traffic Data: A Demonstration Using a Novel Data Set

Influenza epidemics result in a public health and economic burden around the globe. Traditional surveillance techniques, which rely on doctor visits, provide data with a delay of 1-2 weeks. A means of obtaining real-time data and forecasting future outbreaks is desirable to provide more timely responses to influenza epidemics. In this work, we present the first implementation of a novel data set by demonstrating its ability to supplement traditional disease surveillance at multiple spatial resolutions. We use Internet traffic data from the Centers for Disease Control and Prevention (CDC) website to determine the potential usability of this data source. We test the traffic generated by ten influenza-related pages in eight states and nine census divisions within the United States and compare it against clinical surveillance data. Our results yield $r^2$ = 0.955 in the most successful case, promising results for some cases, and unsuccessful results for other cases. These results demonstrate that Internet data may be able to complement traditional influenza surveillance in some cases but not in others. Specifically, our results show that the CDC website traffic may inform national and division-level models but not models for each individual state. In addition, our results show better agreement when the data were broken up by seasons instead of aggregated over several years. In the interest of scientific transparency to further the understanding of when Internet data streams are an appropriate supplemental data source, we also include negative results (i.e., unsuccessful models). We anticipate that this work will lead to more complex nowcasting and forecasting models using this data stream.

==> RegionalNationalILI.csv <==
,NE,MA,ENC,WNC,SA,ESC,WSC,M,P,NATIONAL
12/30/12,3.929202916,5.682304781,5.60140683,6.486176338,6.17282853,8.205923191,9.373707764,3.845101815,4.86348279,6.060823481
1/6/13,3.217187466,4.423008622,4.358860616,5.57584631,4.203031116,6.026261251,7.806537937,3.422348832,3.393849555,4.649307615
1/13/13,3.284614277,4.630134412,3.799677967,4.772620627,3.746569649,4.687017371,7.414485743,3.387597341,3.394098782,4.325837812
1/20/13,3.021139717,5.2120472,3.776772607,4.572424782,3.496165604,3.963236392,7.513395214,3.924456251,4.498129351,4.511125221
1/27/13,2.504277312,4.328230695,3.367298789,4.632737707,2.58266771,3.199563162,7.17426743,4.37677523,5.327489486,4.217104081
2/3/13,2.21254317,3.48536225,3.014153065,4.398800182,2.515774627,3.300784971,5.865581406,3.474176831,5.280946557,3.789557197
2/10/13,1.874012026,3.24125311,2.648742829,3.945778997,2.20683628,2.870717788,4.495962828,3.187695817,4.685926783,3.292056361
2/17/13,1.555203164,3.488383659,2.411375838,3.314497823,2.004552857,3.065287705,3.865522869,2.808525149,4.172162108,3.019702491
2/24/13,1.505858403,3.14736426,2.356051842,2.666187225,2.102293535,2.466345262,3.284923098,2.460028311,3.581662688,2.71499071
3/3/13,1.326212612,2.70664794,2.200557618,2.284899274,1.93308482,2.573685665,3.235891768,2.125408792,3.216074945,2.484501645
3/10/13,1.300826962,2.858888267,2.009779385,2.204588375,2.479711654,2.849256067,3.205201824,1.704111717,3.338348862,2.5780754
3/17/13,1.188043572,2.798633482,2.151107964,2.059879806,2.057723216,2.569800867,3.078103556,1.72699141,2.893743192,2.392373731
3/24/13,1.196115977,2.444835056,1.852298753,1.459670908,1.800724138,2.32438341,2.608946181,1.303574465,2.625957158,2.067784548
3/31/13,1.185149139,2.035911577,1.63219392,1.492086962,1.866883847,1.919798072,2.385406615,1.138368075,2.439670122,1.902809176
4/7/13,1.197668639,1.819053412,1.478919842,1.119642728,1.515493602,1.501781068,2.282219576,1.046050431,2.092474045,1.659022719
4/14/13,1.241140546,1.510249318,1.26137992,1.068013019,1.329918752,1.212403329,2.068658706,0.943329438,1.6703215,1.430057874
4/21/13,1.059953066,1.288841075,1.120249636,1.141028964,1.119965268,0.898137896,1.984252545,0.872842007,1.521708837,1.277570855
4/28/13,0.783117969,1.290457581,0.99972865,1.006428363,0.989644531,0.776242415,1.913066857,0.890005087,1.471366521,1.190089058
5/5/13,0.805735129,1.267710464,0.842049379,0.959649704,0.819729101,0.713793105,1.67903661,0.946165887,1.437369236,1.095563452
5/12/13,0.690937892,1.132742981,0.897356659,0.783771641,0.976004782,0.658447301,1.755873902,0.828423292,1.370443934,1.085889229
5/19/13,0.623382798,1.151987944,0.880373502,0.641110526,0.995595249,0.611118254,1.659550912,0.811136962,1.4433034,1.073427291
5/26/13,0.595751808,1.091436834,0.83158935,0.7423993,1.00227351,0.601213976,1.469863102,0.810136187,1.28933761,1.016768304
6/2/13,0.581824749,1.246337736,1.043686378,0.739177019,0.920254171,0.525802475,1.551329268,0.718321015,1.275768595,1.048469746
6/9/13,0.408341978,1.028097279,0.907122726,0.36680737,0.830862716,0.384519273,1.331632374,0.735986134,1.302606171,0.92034901
6/16/13,0.475609729,1.097710186,0.88352638,0.362862761,0.777168056,0.505126566,1.251459184,0.66104605,1.364545251,0.920779051
6/23/13,0.39166755,0.994047356,0.870334469,0.27992648,0.673414567,0.452829781,1.623676725,0.641593926,1.297211813,0.904333468
6/30/13,0.430542023,0.968969949,0.793595654,0.316262206,0.617251061,0.423668445,1.460374271,0.562630217,1.139585014,0.830570306
7/7/13,0.430426699,0.681528546,0.908159759,0.445687247,0.837620628,0.288384971,1.580351433,0.524353442,1.129242618,0.8628365
7/14/13,0.384095791,0.857811252,0.7486323,0.237523851,0.451379645,0.291498541,1.455685201,0.458650631,1.006586822,0.732182392
7/21/13,0.388477838,0.741203569,0.687058865,0.30274359,0.498969231,0.357654037,1.379282024,0.49255263,1.042924227,0.724557661
7/28/13,0.34359393,0.734842539,0.618421446,0.378624186,0.665913502,0.373334766,1.223138311,0.579196086,1.063893902,0.740847831
8/4/13,0.343561328,0.787377738,0.67666285,0.291924363,0.518774018,0.369229936,1.39239839,0.538157591,0.983524832,0.726037102
8/11/13,0.392262997,0.972859853,0.541803382,0.610845363,0.585736191,0.381876046,1.159841641,0.629806206,1.039853206,0.755638759
8/18/13,0.335118578,0.70521894,0.709918938,0.54221947,0.679072706,0.424621884,1.317541489,0.593487445,0.958833063,0.761846592
8/25/13,0.413556957,0.677887088,0.636540124,0.513505686,0.785170966,0.548344921,1.425237079,0.507780218,0.935835584,0.779895559
9/1/13,0.333156029,0.681479618,0.726928138,0.353408482,0.867424061,0.612033777,1.73011147,0.749596091,1.206704473,0.899137895
9/8/13,0.304001675,0.61148261,0.800896231,0.538423942,0.84800951,0.62102529,2.392364017,0.762278884,1.292521249,0.999523948
9/15/13,0.338289329,0.671719792,0.89934029,0.622733266,0.994640497,0.680123498,2.338297205,0.612806706,1.364236432,1.055801518
9/22/13,0.460902865,0.836178618,0.981334967,0.544803634,0.940768473,0.603687621,2.495123514,0.649001347,1.365607002,1.096701461
9/29/13,0.984590166,0.771714319,0.975132325,0.643637236,1.181409485,0.906719579,2.639315835,0.812914656,1.583550098,1.247092095
10/6/13,0.621394786,1.365380817,0.958181286,0.530289195,0.962448148,0.982796914,2.1729816,0.822741424,1.265434746,1.157459114
10/13/13,0.654441497,1.445455534,1.082907757,0.776213098,1.054771558,1.029867543,2.260204044,0.918289024,1.449717874,1.271837992
10/20/13,0.741982759,1.606238032,1.04222567,0.629885081,1.047317612,1.16279253,2.476561568,0.903924026,1.464098483,1.316227788
10/27/13,0.802089636,1.442357219,1.113444257,0.929220259,1.156190682,1.627535635,2.427611908,0.900193187,1.504354656,1.374443119
11/3/13,0.905562164,1.681861704,1.159921784,0.929066949,1.1775959,1.675585008,2.541696683,0.921508947,1.666551034,1.467811647
11/10/13,0.955453914,1.495183745,1.244465317,0.886887365,1.346847289,1.860745204,2.964459198,1.000185418,1.861143762,1.583395166
11/17/13,0.85165943,1.355968881,1.247027129,0.743850989,1.349341867,1.939411971,3.349536155,1.007182916,1.871174471,1.602531238
11/24/13,0.692048933,1.534957309,1.295334548,0.834037671,1.501529218,2.170663896,3.774780602,1.232771083,1.751932886,1.723435644
12/1/13,0.91993001,1.742016681,1.754583313,1.106897764,2.02150019,2.354652987,4.506364671,1.293559573,2.130741605,2.110556542
12/8/13,0.825554244,1.738110465,1.611357238,1.200323212,1.88196424,3.23983716,5.092506451,1.517234404,1.943542051,2.170802665
12/15/13,1.067675304,1.6162346,1.816159658,1.336433234,1.934640472,3.346395011,5.764919632,1.625756409,2.335091247,2.369707349
12/22/13,1.172398075,2.121234124,2.160267677,2.52625994,2.614607595,4.26050195,8.245099376,2.23601053,2.743965897,3.159971854
12/29/13,1.588115418,2.986380276,3.605776104,4.118322234,3.823652311,6.102219031,10.11335176,3.642746737,4.573324708,4.590530836
1/5/14,1.609482051,3.309554597,3.373278794,3.75800954,3.324831761,5.713978216,8.687084126,3.556543711,4.659611152,4.28195237
1/12/14,1.391982923,2.771581578,2.829469269,2.864988607,2.653322362,4.693529088,7.000134836,3.069401015,4.209062977,3.562878532
1/19/14,1.673171346,2.974617877,2.451028321,3.003743448,2.738874927,4.034754411,5.81769476,2.886793179,4.085402261,3.363783835
1/26/14,1.876668216,2.995854952,2.574901112,2.974598821,2.880446086,3.85354672,5.340348851,2.699758758,4.441589947,3.396593308
2/2/14,2.033179247,3.168855968,2.194076663,2.627390241,2.625200754,3.235591954,5.239155588,2.485205562,3.70654435,3.119224103
2/9/14,2.243653724,3.17728648,2.019133895,2.071801015,2.276125109,2.927197928,4.630016708,2.204320871,3.361683934,2.835724463
2/16/14,1.750956522,2.798058571,1.8889968,1.724879315,2.064214978,2.382979313,3.856542206,2.000642342,3.021906639,2.48484348
2/23/14,1.787707302,2.219245497,1.905727736,1.744304483,1.689520715,1.707335726,3.807898089,1.743609741,3.032109317,2.27410029
3/2/14,1.513180691,2.125272166,1.799959925,1.453363477,1.504940427,1.630879681,3.664070865,1.572105738,2.582788623,2.072437682
3/9/14,1.533769732,2.093004565,1.692379876,1.430884914,1.43565874,1.652313122,3.51449651,1.528449558,2.35406208,1.982070556
3/16/14,1.357773233,2.26493177,1.617677326,1.470061675,1.264659998,1.205965335,3.252164091,1.304224016,1.982902025,1.824413332
3/23/14,1.690823556,2.507583811,1.564844557,1.248344807,1.205995315,1.169298302,3.055951301,1.242022855,2.042405155,1.820355425
3/30/14,1.595960572,2.90504881,1.468941106,1.082824322,1.139920326,1.166366557,2.899654043,1.075488951,1.728667103,1.753908179
4/6/14,1.82480634,2.890130715,1.381947884,1.255772473,1.174259466,0.826517413,2.818306747,1.190588595,1.724359016,1.745421392
4/13/14,1.96088093,2.760852969,1.338937825,0.83545764,1.121584828,0.76511129,2.919977137,1.204417699,1.55945548,1.672361077
4/20/14,1.734659446,2.242503049,1.225322686,0.779188577,0.942237236,0.79341341,2.659452018,1.226434516,1.623759614,1.516593801
4/27/14,1.555791044,1.944887115,1.175110268,0.898113286,0.952513645,0.854049084,2.502606048,1.262238148,1.570765563,1.447780026
5/4/14,1.252356848,1.652935584,1.15630461,0.840323508,0.881230406,0.721335038,2.146547385,1.191599582,1.400993871,1.29028473
5/11/14,1.29031623,2.012137547,1.247506068,0.832626024,0.920029921,0.743549445,2.166633369,1.094193899,1.487870543,1.373883287
5/18/14,1.033700726,1.878251117,1.149666035,0.7352124,0.834480654,0.76115373,2.397645433,1.172719373,1.501915944,1.342077009
5/25/14,0.513504425,1.736937698,1.148295887,0.850361437,0.963715922,0.825874168,2.239969278,0.986309031,1.77146596,1.345629878
6/1/14,0.480186816,1.802799459,0.825469422,0.407471769,0.882166038,0.659112019,2.258387444,0.922732723,1.544418414,1.212907157
6/8/14,0.549794975,1.982206186,0.821956392,0.479886072,0.864730143,0.661355322,1.997318689,0.688354946,1.531123834,1.192908648
6/15/14,0.445090665,1.998356693,0.809895493,0.349537361,0.784998807,0.678865897,1.78528767,0.722498943,1.520050494,1.141460923
6/22/14,0.440755997,1.865634369,0.750382101,0.390148597,0.779112351,0.500727241,1.568849546,0.595597364,1.461027151,1.065033982
6/29/14,0.469903787,1.800568451,0.731970823,0.392822605,0.661911759,0.514550259,2.387253508,0.611471861,1.464090166,1.126687071
7/6/14,0.702276461,1.091035623,0.689436693,0.361308089,0.728945335,0.535601809,1.54742927,0.678458568,1.466751561,0.947353309
7/13/14,0.35591653,1.752979329,0.486674522,0.342515955,0.754597106,0.418853519,1.526370421,0.507888031,1.247510434,0.944186621
7/20/14,0.401354815,1.950763942,0.463392334,0.339447638,0.621047674,0.448600397,1.396169254,0.615810576,1.221320431,0.934822111
7/27/14,0.391261537,1.492311853,0.485618061,0.284802667,0.606773674,0.464395852,1.244105605,0.596943939,1.029875111,0.817359793
8/3/14,0.533087797,1.546534381,0.513298852,0.45489494,0.589076496,0.382620708,1.332254937,0.530069399,1.083936921,0.852791743
8/10/14,0.357372515,1.04442714,0.614110137,0.365400442,0.611806688,0.514382444,1.192753289,0.562092693,0.874774979,0.746994144
8/17/14,0.399340248,1.037835062,0.535128202,0.441992564,0.639166779,0.647005316,1.204797522,0.63712563,0.873989704,0.761097843
8/24/14,0.370839895,1.065423925,0.533642052,0.345486789,0.559936062,0.800797968,1.228837224,0.625486975,0.965518176,0.767626654
8/31/14,0.378677801,1.306084857,0.548954904,0.356444963,0.638757738,0.853447301,1.330503221,0.794573425,1.058248479,0.862175632
9/7/14,0.443777409,1.289393874,0.637382897,0.603991339,0.760238212,0.841513257,1.677048479,0.676112931,1.294458631,0.984906974
9/14/14,0.453361967,1.468313837,0.851929415,0.724854971,0.984633844,0.880770179,1.826239342,0.844862248,1.529721867,1.162869487
9/21/14,0.532114368,1.531825568,0.915598395,0.760993608,0.990295264,0.999468413,1.939193121,0.866997084,1.637003782,1.227311352
9/28/14,0.59449596,1.736454153,0.798825527,0.518815818,1.026992519,1.024795872,1.926171071,0.853051561,1.480316474,1.207096491
10/5/14,0.830610221,1.536614885,0.733558835,0.71044471,0.937130289,0.878323753,1.85638455,0.84991828,1.628260728,1.182393572
10/12/14,0.911129008,1.702113557,0.810950537,0.819666065,1.19140533,1.144255041,2.012766785,0.818163319,1.863544478,1.346522836
10/19/14,0.924082757,1.937591905,0.874966899,0.93853062,1.237450817,1.019623272,2.154650142,0.91443117,1.663435873,1.390531462
10/26/14,0.785985381,1.973095263,1.019384312,0.887270163,1.373047059,1.22437743,2.25640467,0.855965808,1.641411682,1.449446965
11/2/14,1.035289572,1.679491794,1.065615974,0.737667748,1.389019856,1.234850881,2.371403056,0.859570461,1.705320944,1.444309535
11/9/14,1.170385011,2.234395792,1.210536971,0.783432937,1.454778002,1.574964784,2.479905053,1.04511987,1.951797312,1.651080978
11/16/14,1.128237001,1.983205423,1.287786154,0.973050808,1.545985971,1.908594764,2.362254651,1.006443067,1.883471487,1.646894779
11/23/14,1.001109336,2.379089427,1.475601139,1.104150036,1.990094328,2.506235276,3.997671417,1.038805397,2.140547431,2.090862967
11/30/14,1.14026834,2.727694203,1.923227725,1.614422706,2.76844386,3.16021837,4.850123616,1.381693716,2.331828627,2.589777234
12/7/14,1.102985608,2.233263053,2.479264427,1.69240178,2.666401138,3.184703825,4.961053813,1.474437073,2.167841885,2.579807509
12/14/14,1.232128818,2.835848366,3.795750528,3.764577143,3.093732178,5.282538788,8.396998102,1.856951115,2.305144077,3.659619964
12/21/14,1.311021243,3.817906916,4.84980921,4.933317179,4.696921098,7.973151444,11.49027811,2.41516232,2.699983507,4.968468866
12/28/14,1.965856317,5.721333283,6.462202743,6.55310083,6.606244613,10.31404933,7.849020768,3.744170917,4.065522335,5.996379315
1/4/15,1.893262874,5.013483632,4.71220487,5.599177208,5.164814274,7.380685373,10.22556997,4.288066255,4.488539241,5.514034267
1/11/15,1.943921422,4.146961887,3.134605548,4.153390631,3.496798509,4.56280957,8.56525701,3.494576704,3.907806295,4.235974437
1/18/15,2.612406654,4.355035305,2.547125111,3.623809171,2.955671547,4.384253268,9.642150047,3.443434465,4.372247357,4.259057075
1/25/15,3.937730324,5.120772901,2.097164419,4.068187771,2.979670279,4.392807723,7.877446244,3.694376141,4.708586727,4.258941622
2/1/15,3.594619832,5.118697603,1.822134761,3.741154776,2.704571872,4.158069867,6.835785758,3.421717954,4.662665174,3.964357336
2/8/15,3.558182393,4.898738599,1.804069791,3.094777012,2.372745637,3.577629008,6.411752625,3.038127005,4.111039152,3.622545251
2/15/15,3.262749717,4.284465688,1.834173275,2.520843145,2.144596112,3.266330282,5.999667443,2.464299995,3.626672108,3.259505306
2/22/15,2.936365734,3.369803126,1.768824462,2.357732166,2.372579544,3.283364449,5.533632669,2.24576107,3.032972427,2.974433487
3/1/15,1.944453914,2.971435533,1.577720405,2.263309432,1.973908198,2.890313928,4.782277172,1.905719091,2.74794454,2.579712479
3/8/15,1.768661161,2.759563417,1.699173902,2.249400976,1.750026427,3.292479185,4.762857113,1.736627887,2.702958802,2.517444769
3/15/15,1.727189804,2.297217808,1.751947514,2.426228139,1.619490419,2.458974624,4.765943707,1.688037118,2.771895424,2.403654984
3/22/15,1.51214079,2.498604071,1.788685245,2.207791202,1.259195703,2.109772306,4.099693549,1.715365633,2.542911855,2.209519077
3/29/15,1.520299879,2.416676193,1.766108242,2.414736535,1.359528529,1.640340016,3.715787776,1.288616451,2.297134984,2.085010196
4/5/15,1.583116378,2.270330665,1.694736472,1.982810365,1.419212006,1.315932212,3.428164368,1.373102328,2.320849049,1.996986489
4/12/15,1.38745504,2.105459319,1.623280861,1.558426978,1.229418339,1.205840096,2.866782217,1.166347787,2.056959269,1.759918105
4/19/15,1.297443109,1.842300171,1.29308311,1.486989168,1.039295515,1.038806021,2.781273526,1.171382414,1.880714345,1.581331413
4/26/15,1.258790813,1.755226595,1.168772864,1.174645555,1.01824719,0.980438305,1.827608671,1.120640366,1.870356121,1.403042546
5/3/15,1.015635435,1.728751972,1.201346388,1.132444542,1.133447846,0.903772224,2.546009067,1.221363521,1.824221187,1.492847458
5/10/15,1.005925597,1.696166047,1.04400154,0.851964645,1.093916518,0.826921157,2.469662501,1.077565049,1.881119974,1.424221208
5/17/15,0.780413729,1.616163891,1.001384146,0.853447707,0.998083302,1.218532649,2.292997926,0.919325476,1.956856538,1.380850471
5/24/15,0.795373778,1.471620978,0.754220584,0.853157209,0.997377138,1.066921813,2.278107825,0.971464278,1.788061645,1.290947692
5/31/15,0.82327562,1.751485192,0.717849768,0.377501273,0.951463412,0.84447338,2.322018808,0.82746287,1.7918904,1.268900495
6/7/15,0.669392433,1.450894727,0.648967401,0.454942297,0.858780063,0.726692735,2.706516333,0.683646432,1.861502146,1.236179576
6/14/15,0.684280104,1.45433226,0.582297377,0.469792004,0.967154068,0.527649383,1.946703769,0.686837178,1.574174043,1.101959555
6/21/15,0.543381332,1.086690444,0.531956289,0.352992008,0.901183736,0.518223747,1.898118673,0.581328567,1.505754747,0.991186134
6/28/15,0.545816634,1.294980176,0.629655863,0.448100413,0.883754751,0.475383413,1.69974605,0.558907988,1.358295057,0.986437862
7/5/15,0.628068571,1.354045496,0.527725819,0.45609777,0.890440839,0.459079834,1.760641594,0.497486363,1.354177597,0.986662286
7/12/15,0.502202289,1.300304612,0.575727663,0.284384524,0.809779205,0.426048638,1.500488139,0.524216127,1.236603181,0.903832307
7/19/15,0.438621824,1.130834804,0.48154934,0.415309388,0.790960738,0.667769469,1.460304612,0.505707697,1.059659654,0.847874899
7/26/15,0.418749073,1.038127575,0.470256651,0.378927881,0.782952044,0.407987473,1.501174386,0.574121621,0.84813674,0.788899718
8/2/15,0.356936576,1.177117574,0.583249104,0.310179472,0.666292854,0.40590813,1.394490539,0.540370632,0.877503084,0.784654486
8/9/15,0.360710273,1.38772955,0.535823089,0.469898252,0.545114561,0.424652936,1.314540634,0.593316466,0.853481566,0.786636421
8/16/15,0.384903207,1.20367353,0.550699786,0.359206209,0.884024067,0.560175301,1.304040475,0.46706548,0.964316292,0.837102087
8/23/15,0.361835668,1.064767995,0.552619802,0.426274862,0.780838264,0.649393745,1.622945386,0.687261122,0.916707181,0.852550425
8/30/15,0.394006967,1.021478689,0.59204465,0.483243255,0.812236258,0.71763034,1.365457024,0.689357537,1.034527099,0.855973508
9/6/15,0.364309163,1.168361513,0.580449014,0.331958561,0.751512192,0.853073234,1.769177678,0.675152597,1.055713372,0.910364407
9/13/15,0.441444229,1.093647493,0.640493008,0.384435344,0.820198781,0.745968914,2.303643786,0.679669352,0.853871705,0.953710353
9/20/15,0.456993705,1.320718877,0.733938577,0.475847368,0.861537475,0.890810326,2.230156233,0.666160317,1.230695317,1.073474746
9/27/15,0.395333168,1.505883897,0.79627932,0.666896633,0.776022642,1.016771341,2.439624034,0.822521228,1.191380327,1.139142544
10/4/15,0.395110558,1.217602092,0.886501566,0.911914642,0.867409369,1.061943489,2.628021137,0.723151794,1.107810635,1.149609267
10/11/15,0.745698305,1.135737221,1.084650825,0.797018568,0.950727988,1.332123914,2.982177178,0.838662946,1.212269489,1.272278935
10/18/15,0.613241087,1.081880698,1.160636666,0.938873341,1.001717363,1.342555059,3.08622079,0.963886156,1.406776875,1.338408058
10/25/15,0.721747275,1.322537965,1.09691456,0.99031375,1.058244329,1.359860921,3.300510463,1.061255717,1.283312896,1.400453594
11/1/15,0.767135992,1.162216054,1.060130386,0.83076045,1.106406736,1.300256703,3.210210471,1.196980244,1.451814891,1.392375596
11/8/15,0.923336785,1.258562166,1.203560939,1.164068502,1.16398345,1.344724665,3.149750878,1.22032588,1.548499017,1.479515053
11/15/15,0.767975392,1.188422514,1.3277576,1.150677201,1.225030246,1.32690684,3.572861194,1.206510282,1.603687797,1.545318354
11/22/15,0.736201482,1.410108597,1.218934299,1.141370773,1.379983107,1.662195384,3.556682216,1.216867745,1.803328481,1.642380754
11/29/15,0.954735692,1.499385885,1.372496006,1.438076135,1.756357962,2.017328724,4.320634544,1.514609334,2.035808463,1.944435322
12/6/15,0.807850625,1.56939962,1.173747716,0.933791792,1.489596664,1.637671181,4.051185705,1.253508171,1.757103165,1.723867474
12/13/15,0.975830812,1.882549463,1.335508459,1.123539094,1.448227297,1.848851709,4.123836014,1.37547609,1.73521733,1.834661118
12/20/15,1.036681857,1.858140336,1.443255435,1.279509942,1.661677953,1.874362058,4.197309215,1.43280803,1.807109757,1.924126279
12/27/15,1.383015806,2.400915322,1.70559274,1.772054597,2.158060967,2.019538078,4.675804876,1.736289965,2.374417608,2.363666552
1/3/16,1.59868729,2.470576816,1.708112785,1.63038212,2.117276268,1.815385341,5.147414914,1.828290805,2.671557424,2.464483251
1/10/16,1.327791601,1.932331548,1.493224064,1.171809354,1.586290067,1.754152221,4.245263232,1.68891734,2.083242086,1.995099609
1/17/16,1.407574619,2.324743315,1.450600166,1.007202966,1.677957119,1.896545522,3.929665573,1.683205148,2.128841687,2.041241406
1/24/16,1.514471364,2.206631002,1.519513596,0.958569322,1.857382159,2.058485045,4.172171296,1.858420054,2.391178454,2.158237539
1/31/16,1.70550619,2.362173782,1.522910204,0.9903535,1.975542448,1.742725969,4.613086244,2.03460254,2.512411174,2.281386844
2/7/16,1.807174785,2.490889014,1.648373952,1.063176583,1.962895703,2.071984467,4.545499823,2.391892249,2.868410937,2.418507092
2/14/16,1.991099808,3.023352331,1.919515162,1.352400681,2.319891253,2.173110392,5.214160196,2.911695405,3.43585973,2.845958569
2/21/16,1.988082179,2.592033493,2.155020342,1.865728366,2.927825028,3.010517329,5.713901491,3.226480037,3.956085209,3.166008542
2/28/16,1.970113618,3.110713735,2.705928382,1.839715809,3.170417773,3.578684987,4.471345318,3.305401662,3.441437171,3.183821242
3/6/16,2.000007114,3.60654769,2.994450594,2.222966223,3.130040566,3.849714828,4.733261277,3.271293403,3.335413879,3.34968225
3/13/16,2.54487383,4.122034353,3.354579942,2.456295056,3.374321977,4.455157012,4.429146922,2.967120947,3.471814672,3.568323622
3/20/16,2.209084471,3.871087804,2.647526737,1.978303543,2.876066911,3.255739686,3.835483913,2.898662798,3.064713307,3.08265519
3/27/16,2.014183573,3.361318428,2.363425065,1.974281913,2.612461115,3.282328504,3.616218296,2.308568096,2.801570371,2.794631831
4/3/16,2.044239868,2.356681324,2.102728666,1.846759108,2.375827735,3.431304724,3.306739568,2.130518815,2.664100975,2.482076269
4/10/16,1.716658184,2.005443602,1.610022791,1.547272665,1.996601602,2.594954519,2.892088824,1.933408589,2.135362693,2.057902991
4/17/16,1.57625193,2.244472937,1.452864926,1.433554817,1.858836221,2.692645334,3.216655795,1.667002034,1.781419672,2.003957688
4/24/16,1.627075853,2.070437971,1.451372848,1.338216463,1.987156789,2.431052624,3.020624755,1.539475054,1.503607372,1.905787091
5/1/16,1.134677528,1.819110827,1.271872783,1.283879796,1.743055821,2.25626417,2.866217201,1.354819391,1.536919749,1.732764355
5/8/16,1.071384138,1.559698595,1.053846009,0.867701896,1.683908162,1.970008465,2.765116245,1.275490731,1.664656245,1.606063408
5/15/16,0.900491975,1.38604331,1.082054369,0.990956244,1.44931721,1.665149896,2.332533962,1.136159374,1.347462348,1.410695673
5/22/16,0.8977234,1.371509507,1.072636975,0.610819272,1.179615207,1.789070296,2.384841908,1.076681305,1.355623763,1.342058219

==> StateILI.csv <==
,ca,me,mo,nc,nj,nm,tx,wi
0,1.8,2.6,1.78,8.88,5.3,7.1,11.93,4.2
1,5.3,1.44,5.6,5.03,4.71,5.3,9.76,4.1
2,5.2,2.19,5.73,3.63,6.53,4.6,9.61,3.7
3,4.7,1.94,6.29,3.18,5.9,4.8,9.73,3.3
4,6.2,0.86,4.83,2.48,5.35,6,9.96,2.9
5,3.6,1.33,5.2,2.06,5.19,5.2,8.3,2.8
6,4.1,0.46,3.5,1.43,3.84,3.8,6.32,1.8
7,3.9,0.38,3.39,1.2,4.73,3.6,5.21,1.6
8,4.8,0.29,2.78,1.29,3.21,3.3,4.97,1.5
9,3.5,0.21,2.63,1.26,3.18,3,4.65,0.8
10,3.6,0.03,2.48,1.35,3.54,2.2,4.85,1.3
11,2.5,0.06,1.95,1.54,2.07,2.2,3.62,0.8
12,2.3,0.23,2.09,0.86,2.36,1.8,3.73,1
13,2,0.17,1.47,1.41,2.88,1.6,3.78,0.8
14,2,0.23,1.73,1.21,1.7,1.5,4.17,0.6
15,1.9,1.13,0.25,1,0.92,1.2,3.29,0.6
16,0.9,0.08,1.16,0.94,0.99,1.5,3.92,0.5
17,1.4,0.18,0.95,0.67,0.92,1.3,2.94,0.4
18,1.1,0.59,0,0.24,0.56,1.3,2.73,0.3
19,1,0.06,0.58,0.24,0.37,1.4,3.21,0.2
20,,0.51,,0.25,0.19,1.3,2.81,0.2
21,,,,,,,2.61,
22,,,,,,,2.71,
23,,,,,,,2.89,
24,,,,,,,2,
25,,,,,,,3.16,
26,,,,,,,2.66,
27,,,,,,,2.78,
28,,,,,,,2.65,
29,,,,,,,2.62,
30,,,,,,,2.28,
31,,,,,,,2.28,
32,,,,,,,2.18,
33,,,,,,,2.62,
34,,,,,,,2.93,
35,,,,,,,2.56,
36,,,,,,,4.31,
37,,,,,,,4.43,
38,,,,,,,4.37,
39,,,,,0.91,,4.63,
40,,1.26,1.01,0.35,0.88,1.8,3.82,0.8
41,0.8,0.81,1.56,0.86,1.43,1.7,4.22,1.1
42,1,1.11,1.25,0.74,1.13,1.7,4.19,0.7
43,0.8,0.78,1.78,0.73,1.89,1.8,3.78,1
44,1.1,0.36,1.34,0.82,1.59,2,4.25,1
45,2.1,0.09,1.63,0.89,2.25,2,5.19,1.1
46,1.2,0.31,1.7,0.99,0.7,2.5,5.24,0.8
47,2.1,0.17,1.83,0.87,1.5,2.4,5.59,1.1
48,1.3,1.32,1.93,1.45,2.5,2.4,7.02,1.2
49,2,1.04,2.75,1.23,1.28,2.5,8.17,1.1
50,2.5,1.01,2.9,1.47,1.02,2.7,9.25,1.8
51,2.6,1.19,5.33,2.07,2,2.6,8.77,1.4
52,3.4,1.33,7.18,4.74,1.82,6.2,13.5,2.61
53,5.2,1.4,7.06,3.91,3.22,7,11.99,2.2
54,4.5,0.98,5.09,2.7,2.06,5.9,9.68,2.2
55,4.3,1.57,4.11,3.25,3.19,5.6,7.25,2.3
56,5,1.76,6.04,2.18,2.67,4.6,7.22,2.6
57,4.6,2.34,3.66,2.9,4.08,4.2,7.02,1.6
58,4.6,1.98,2.92,1.76,3.6,3.4,6.31,2.6
59,3.7,2.2,2.57,2.06,2.8,4.4,6.01,2
60,3.7,2.24,1.74,1.43,2.62,3,5.8,2.3
61,2.9,1.95,2.23,1.44,2.31,2.4,5.13,2.5
62,3.2,1.39,1.55,1.32,2.15,2.1,5.75,2.2
63,3.3,1.31,1.91,1.14,1.88,2.1,5.6,2
64,,1.33,1.4,1.14,2.21,2.3,5.24,2.3
65,,1.32,1.59,0.96,3.63,2.1,5.27,1.9
66,,1.34,1.94,0.93,2.7,2,5.11,1.5
67,,1.29,1,1.02,3.43,2.2,4.84,1.9
68,,0.96,1.21,1.39,2.38,1.8,5.13,2.3
69,,1.12,0.93,0.81,1.37,1.8,5.44,1.9
70,,0.96,1.03,1.1,2.14,1.8,4.32,1.7
71,,1.1,1.25,0.74,2,1.6,4.72,2.1
72,,1.38,0.72,0.63,2.17,1.7,4.54,1.8
73,,,,,1.88,,4.78,
74,,,,,2.65,,4.47,
75,,,,,2.37,,3.9,
76,,,,,2.35,,4,
77,,,,,,,3.99,
78,,,,,,,3.71,
79,,,,,,,3.55,
80,,,,,,,3.86,
81,,,,,,,3.95,
82,,,,,,,3.17,
83,,,,,,,3.19,
84,,,,,,,2.59,
85,,,,,,,2.4,
86,,,,,,,2.81,
87,,,,,,,2.87,
88,,,,,,,2.91,
89,,,,,,,4.4,
90,,,,,,,4.18,
91,,,,,,,4.75,
92,1.9,1.07,0.39,0.55,1.47,1.3,4.12,
93,2.1,1.46,1.04,0.65,2.22,1.1,3.96,0.7
94,2,1.1,1.64,0.49,1.89,1.8,4.03,0.7
95,1.9,1.35,1.54,0.78,2.15,1.7,4.22,1
96,2.1,1.33,0.73,0.92,2.16,1.5,4.49,1.9
97,2.2,0.83,1.52,0.96,2.44,1.8,4.17,2.2
98,2.6,1.71,1.53,0.95,2.01,1.3,3.21,2.3
99,2.5,1,1.23,0.93,1.04,1.7,6.62,2.4
100,2.5,1.72,2.97,2.06,2.45,1.9,7.01,2.2
101,1.9,1.47,2.88,1.77,2.45,2.1,8.12,1.8
102,2.3,1.67,6.78,2.99,5.57,2.3,10.47,1.5
103,,1.42,6.22,4.59,2.34,3.9,14.67,4.2
104,4.7,1.79,9.04,8.65,5.13,6.2,8.49,5.6
105,4.6,2.11,8.52,7.65,3.73,5.6,12.83,7.3
106,4.1,2.33,5.44,3.79,3.68,4,11.57,5.7
107,3.8,3.13,4.51,3.7,3.33,4.1,11.97,3.7
108,4.9,4.22,5.82,4.64,6.17,4.3,10.78,3.3
109,4.3,5.56,7.2,3.48,4.51,3.9,9,2.7
110,4.7,3.09,3.69,3.27,4.89,3.6,9.45,2.4
111,3.4,1.82,3.17,3.1,3.56,3.5,8.43,2.8
112,3.7,2.16,2.97,3.29,3.85,2.5,8.2,2.6
113,2.4,0.93,2.67,2.97,3.75,2.7,7.44,2.3
114,2.4,2.35,3.3,2.08,2.65,2.4,7.37,2.6
115,2.3,1.84,2.41,1.84,1.06,2.6,7.61,2.7
116,2.2,1.64,2.71,1.63,2.9,2.5,6.19,2.6
117,1.8,1.47,2.77,1.42,2.5,2,5.57,2.7
118,1.5,1.42,2.45,1.34,1.92,1.9,6.47,2.2
119,2.6,2.14,2.17,0.98,1.95,1.5,6.28,2.2
120,1.6,0.23,1.25,1.08,1.66,1.5,3.38,2.4
121,1.5,1.28,1.57,0.69,2.03,1.5,4.13,2.1
122,1.1,0.9,2.08,0.87,1.63,1.5,3.63,2.3
123,1.5,1.26,1.2,1.02,1.85,1.4,3.59,2.3
124,2.4,0.71,1.38,0.58,1.43,1.7,3.13,2.1
125,1.4,1.24,0.92,0.08,1.16,1.5,5.07,2.4
126,,,,,,,4.56,
127,,,,,,,3.56,
128,,,,,,,4.1,
129,,,,,,,4.23,
130,,,,,,,3.86,
131,,,,,,,4.53,
132,,,,,,,3.38,
133,,,,,,,3.17,
134,,,,,,,3.49,
135,,,,,,,4.2,
136,,,,,,,3.27,
137,,,,,,,2.95,
138,,,,,,,3.68,
139,,,,,,,3.36,
140,,,,,,,4,
141,,,,,,,5.03,
142,,,,,,,4.98,
143,,,,,,,5.87,
144,,,,1.46,,5.9,,
145,0.5,0.47,1.78,0.84,1.29,1,4.18,2
146,1.5,1.16,2.27,1.29,1.13,1.1,3.59,1.8
147,0.8,1.31,2.9,1.24,0.9,1.1,4.54,1.9
148,0.9,1.59,1.11,1.41,0.66,1.2,4.83,1.6
149,1,1.22,2.14,1.18,1,1.2,4.39,1.7
150,1.8,1.76,3.61,0.97,0.46,1.5,4.25,1.5
151,1.1,1.05,2.08,1.17,3.14,1.6,5.26,1.7
152,1,0.76,2.45,1.56,3.31,2.2,5.64,2
153,1.9,1.31,1.37,1.56,3.24,1.1,5.97,1.6
154,1.9,1.51,1.54,1.54,3.42,1.7,6.48,1.8
155,,0.34,1.94,1.79,4.58,1.9,6.96,1.7
156,3,0.56,2.94,2.76,4.73,2.2,6.88,1.9
157,3.7,1.89,2.32,2.68,4.98,2,6.89,1.8
158,1.3,0.86,1.93,1.6,4.72,1.6,6.45,1.8
159,1.2,1.28,1.49,1.77,3.89,1.9,4.75,1.5
160,1.6,1.15,2.06,1.9,4.1,2.5,5.59,2
161,1.6,1.12,2.02,1.56,3.5,2.4,6.31,1.3
162,2.3,1.54,1.49,1.65,3.84,2.7,6.07,1.5
163,4.7,0.21,2.56,2.2,5.81,3.8,6.99,1.7
164,4,1.07,2.9,3.18,5.28,4,7.55,2.2
165,3.7,0.09,2.84,4.29,5.26,4.2,6.02,2.6
166,3.8,1.39,3.47,4.08,6.2,5.2,5.75,3
167,3.2,0.57,3.4,3.93,7.37,4.4,5.48,3.3
168,3.3,0.16,3.03,4.08,5.55,4.7,5.19,2.7
169,3,1.83,3.22,3.73,5.11,4,4.8,2.6
170,1.8,1.83,3.14,3.3,4.86,3.6,4.97,2.9
171,1.4,0.45,2.05,2.84,4,2.6,,2.2
172,1.5,1.7,2.04,2.53,4.35,1.9,,1.8
173,1.7,1.2,1.77,2.83,3.93,1.7,,2.1
174,1.1,1.04,1.64,2.29,3.92,1.6,,1.9
175,2.4,1.07,1.37,2.24,3.57,1.4,,1.6
176,1.7,0.97,0.92,1.73,3.19,1.6,,
177,0.9,0.81,0.94,2.07,3.19,1.4,,
